Syntax-based Attention Model for Natural Language Inference

Introducing attentional mechanism in neural network is a powerful concept, and has achieved impressive results in many natural language processing tasks. However, most of the existing models impose attentional distribution on a flat topology, namely the entire input representation sequence. Clearly, any well-formed sentence has its accompanying syntactic tree structure, which is a much rich topology. Applying attention to such topology not only exploits the underlying syntax, but also makes attention more interpretable. In this paper, we explore this direction in the context of natural language inference. The results demonstrate its efficacy. We also perform extensive qualitative analysis, deriving insights and intuitions of why and how our model works.

==> TR-201507 SAT_arxiv/data/data-map.dat <==
x   |   y   | value
27.50   52.15   12.51
61.83   13.32   57.56
36.23   21.83   41.73
40.46   85.67   25.20

==> TR-201507 SAT_arxiv/data/exp-3.txt <==
d LSTM MT-LSTM 
1 0.252	0.221
2 0.280	0.272
3 0.219	0.112
4 0.115	0.008
5 0.256	0.152
6 0.244	0.13 
7 0.273	0.25 
8 0.287	0.22 
9 0.217	0.246
10 0.22 0.187
11 0.33 0.486
12 0.28 0.442
13 0.525 0.780
14 0.579 0.733
15 0.649 0.803
16 0.737 0.875
17 0.688 0.901
18 0.599 0.764
19 0.621 0.732
20 0.492 0.689
21 0.489 0.706

==> TR-201507 SAT_arxiv/data/exp-4.txt <==
d QC SST-2 IMDB
1 91.2 85.6 88.2   	
2 91.8 86.3 89.4
3 93.2 86.8 89.7
4 89.8 86.4 90.3
5 88.8 86.1 91.1
6 90.8 85.1 90.5
7 88.2 86.1 90.2

==> TR-201507 SAT_arxiv/data/exp-5.txt <==
d LSTM MT-LSTM
1 0.50456 0.5404
2 0.52188 0.82384
3 0.76341 0.86708
4 0.82245 0.87244
5 0.85442 0.88504
6 0.87211 0.89964
7 0.87845 0.90232
8 0.87880 0.90532

==> TR-201507 SAT_arxiv/data/exp.txt <==
d LSTM MT-LSTM
1 0.252 0.2214  
2 0.26 0.2226  
3 0.11 0.027	  
4 0.25 0.2297  
5 0.32 0.247	  
6 0.43 0.295	  
7 0.766083 0.7364
8 0.828757 0.486
9 0.751327 0.419
10 0.770093 0.456
11 0.777847 0.455


==> TR-201507 SAT_arxiv/data/x-length.txt <==
d LSTM SAT-CLSTM SAT-DLSTM
1 0.781 0.821 0.811
2 0.813 0.838 0.830
3 0.833 0.847 0.848
4 0.822 0.844 0.837	
5 0.811 0.843 0.831
6 0.818 0.844 0.836
7 0.812 0.840 0.829
8 0.823 0.843 0.831
9 0.803 0.830 0.818
10 0.800 0.828 0.815
11 0.801 0.829 0.818
12 0.814 0.837 0.820

==> TR-201507 SAT_arxiv/data/y-length.txt <==
d LSTM SAT-CLSTM SAT-DLSTM
1 0.90 0.88 0.86
2 0.86 0.87 0.845
3 0.82 0.85 0.838
4 0.80 0.84 0.81	
5 0.81 0.845 0.82
6 0.77 0.830 0.810
7 0.79 0.832 0.81
8 0.78 0.816 0.79
9 0.79 0.823 0.788
10 0.76 0.780 0.77


==> data/data-map.dat <==
x   |   y   | value
27.50   52.15   12.51
61.83   13.32   57.56
36.23   21.83   41.73
40.46   85.67   25.20

==> data/exp-3.txt <==
d LSTM MT-LSTM 
1 0.252	0.221
2 0.280	0.272
3 0.219	0.112
4 0.115	0.008
5 0.256	0.152
6 0.244	0.13 
7 0.273	0.25 
8 0.287	0.22 
9 0.217	0.246
10 0.22 0.187
11 0.33 0.486
12 0.28 0.442
13 0.525 0.780
14 0.579 0.733
15 0.649 0.803
16 0.737 0.875
17 0.688 0.901
18 0.599 0.764
19 0.621 0.732
20 0.492 0.689
21 0.489 0.706

==> data/exp-4.txt <==
d QC SST-2 IMDB
1 91.2 85.6 88.2   	
2 91.8 86.3 89.4
3 93.2 86.8 89.7
4 89.8 86.4 90.3
5 88.8 86.1 91.1
6 90.8 85.1 90.5
7 88.2 86.1 90.2

==> data/exp-5.txt <==
d LSTM MT-LSTM
1 0.50456 0.5404
2 0.52188 0.82384
3 0.76341 0.86708
4 0.82245 0.87244
5 0.85442 0.88504
6 0.87211 0.89964
7 0.87845 0.90232
8 0.87880 0.90532

==> data/exp.txt <==
d LSTM MT-LSTM
1 0.252 0.2214  
2 0.26 0.2226  
3 0.11 0.027	  
4 0.25 0.2297  
5 0.32 0.247	  
6 0.43 0.295	  
7 0.766083 0.7364
8 0.828757 0.486
9 0.751327 0.419
10 0.770093 0.456
11 0.777847 0.455


==> data/x-length.txt <==
d LSTM SAT-CLSTM SAT-DLSTM
1 0.781 0.821 0.811
2 0.813 0.838 0.830
3 0.833 0.847 0.848
4 0.822 0.844 0.837	
5 0.811 0.843 0.831
6 0.818 0.844 0.836
7 0.812 0.840 0.829
8 0.823 0.843 0.831
9 0.803 0.830 0.818
10 0.800 0.828 0.815
11 0.801 0.829 0.818
12 0.814 0.837 0.820

==> data/y-length.txt <==
d LSTM SAT-CLSTM SAT-DLSTM
1 0.90 0.88 0.86
2 0.86 0.87 0.845
3 0.82 0.85 0.838
4 0.80 0.84 0.81	
5 0.81 0.845 0.82
6 0.77 0.830 0.810
7 0.79 0.832 0.81
8 0.78 0.816 0.79
9 0.79 0.823 0.788
10 0.76 0.780 0.77

